Data-Efficient Framework for Real-world Multiple Sound Source 2D Localization

Deep neural networks have recently led to promising results for the task of multiple sound source localization. Yet, they require a lot of training data to cover a variety of acoustic conditions and microphone array layouts. One can leverage acoustic simulators to inexpensively generate labeled training data. However, models trained on synthetic data tend to perform poorly with real-world recordings due to the domain mismatch. Moreover, learning for different microphone array layouts makes the task more complicated due to the infinite number of possible layouts. We propose to use adversarial learning methods to close the gap between synthetic and real domains. Our novel ensemble-discrimination method significantly improves the localization performance without requiring any label from the real data. Furthermore, we propose a novel explicit transformation layer to be embedded in the localization architecture. It enables the model to be trained with data from specific microphone array layouts while generalizing well to unseen layouts during inference.

==> tables/results0.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": false,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRc (classical &amp; funk)</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 8
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRj (jazz)</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 8
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Method</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>RMSE downarrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Precision uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Recall uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>F1-Score uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>RMSE downarrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Precision uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Recall uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>F1-Score uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Low B.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "S",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".83±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".63±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Up B.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "R",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".34±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".95±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".36±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".93±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".66±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Others<br>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "S+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.00",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".40±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".89±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".62±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "R&amp;S",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".33±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".96±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".82±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".30±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".98±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".70±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i><b>Stopping Epoch</b></i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Adv.\n<br>Adap.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 8,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRint",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".42±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".40±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".92±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".59±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".70±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFint",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".50±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.09",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.08",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".64±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.13",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".56±.12",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".69±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".78±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".72±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".76±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".64±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".87±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".74±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".43±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.82±.05</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.72±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.76±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".41±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".91±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.82±.01</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.10",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".83±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.09",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".62±.10",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".74±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".69±.12",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".88±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".61±.13",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.12",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".42±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".76±.07",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".78±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".39±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".85±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.95±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.78±.05</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.85±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".50±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".43±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".72±.09",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.74±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".49±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".41±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.08",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".89±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(224, 224, 224);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ]
    ],
    "version": "1.6.4"
}


==> tables/results0_.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": false,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>Method</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>RMSE<b> ↓</b></b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>Precision ↑</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>Recall<b> ↑</b></b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>F1-Score<b> ↑</b></b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(215, 215, 215);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Lower<br>Bound",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".80±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".48±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".60±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(217, 217, 217);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "S+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".44±.00",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".57±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(217, 217, 217);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Upper<br>Bound",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "R",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".34±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".95±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(217, 217, 217);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "R&amp;S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".33±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".96±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".82±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(217, 217, 217);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b><i>Stopping Epoch</i></b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Best</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Best</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Best</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Best</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Adv.<br>Adap.",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 8,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRint",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".48±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".42±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".86±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".57±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".60±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFint",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".50±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".44±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".53±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".53±.08",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".64±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".48±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".78±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".72±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".47±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".64±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".79±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRintGRout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".47±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".43±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.82±.05</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".86±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.72±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.76±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFintLFout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".53±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.10",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".83±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".60±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".62±.10",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".74±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRintGRout+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.</b>42±.0<b>1</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".76±.07",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".78±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFintLFout+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".50±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".43±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".72±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".86±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.74±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.79±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ]
    ],
    "version": "1.6.4"
}


==> tables/results0__.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": false,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b><br></b>",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>TestRc (classical &amp; funk)</b>       ",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 8
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>TestRj (jazz)</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 4
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "borderTop": "normal"
                },
                "html": "<b>Method</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>RMSE ↓</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>Precision ↑</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>Recall ↑</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>F1-Score ↑</b> ",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>RMSE ↓</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>F1-Score ↑</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Lower<br>Bound",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".80±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".48±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".60±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".45±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".63±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "S+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".44±.00",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".57±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".40±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Upper<br>Bound",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "R",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".34±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".95±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".36±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".77±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "R&amp;S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".33±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".96±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".82±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".30±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i><b>Stopping Epoch</b></i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Adv.<br>Adap.",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 8,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRint",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".48±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".42±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".86±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".57±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".60±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".45±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".40±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".70±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".77±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFint",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".50±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".44±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".53±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".53±.08",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".64±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".47±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".56±.12",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".69±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".48±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".78±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".72±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".47±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".76±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".79±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".47±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".64±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".79±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".80±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRintGRout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".47±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".43±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".<b>82±.05</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".86±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.72±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".<b>76±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".41±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.82±.01</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFintLFout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".53±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.10",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".83±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".60±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".62±.10",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".74±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".51±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".45±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.12",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "GRintGRout+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".46±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".42±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".76±.07",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".71±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".78±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".45±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".39±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".81±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.85±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "LFintLFout+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".50±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".43±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".72±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".86±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".65±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.74±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".68±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<b>.79±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".49±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".41±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".75±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ]
    ],
    "version": "1.6.4"
}



==> tables/results0___.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": false,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b><br></b>",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRc (classical &amp; funk)</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 8
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRj (jazz)</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 8
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Method</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>RMSE downarrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Precision uparrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Recall uparrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>F1-Score uparrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>RMSE downarrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Precision uparrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Recall uparrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>F1-Score uparrow</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Lower<br>Bound",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".83±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".63±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "S+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.00",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".40±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".89±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".62±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Upper<br>Bound",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "R",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".34±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".95±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".36±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".93±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".66±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "R&amp;S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".33±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".96±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".82±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".30±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".98±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".70±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i><b>Stopping Epoc</b></i>h",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Adv.<br>Adap.",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 8,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRint",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".42±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".40±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".92±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".59±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".70±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFint",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".50±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.08",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".64±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.13",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".56±.12",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".69±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".78±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".72±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".76±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".64±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".87±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".74±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".43±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.82±.05</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.72±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.76±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".41±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".91±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".<b>79±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.82±.01</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.10",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".83±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".62±.10",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".74±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".69±.12",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".88±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".61±.13",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.12",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".42±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".76±.07",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".78±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".45±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".39±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".85±.06",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.95±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.78±.05</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.85±.03</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout+",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".50±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".43±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".72±.09",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.05",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.74±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.02</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c"
                },
                "html": "",
                "css": "border-right: 1px solid rgb(0, 0, 0); border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".49±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".41±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.08",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".89±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(216, 216, 216);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ]
    ],
    "version": "1.6.4"
}


==> tables/results0a.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": false,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-right: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRc (classical &amp; funk)</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 6
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Method</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>RMSE downarrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Precision uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>Recall uparrow</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Low B.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "S",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Up B.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "R",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".34±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".95±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Others<br>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 2,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "R&amp;S",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".33±.02",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".96±.03",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.04",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "S+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.00",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i><b>Stopping Epoch</b></i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Adv.\n<br>Adap.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 8,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRint",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".42±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".57±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFint",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".50±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".44±.09",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".48±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".78±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".51±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".64±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".47±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".43±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.82±.05</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.72±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.10",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".83±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".60±.09",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".46±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".42±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".76±.07",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.88±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.06",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".50±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".43±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".72±.09",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".86±.05",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.74±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 2
            }
        ]
    ],
    "version": "1.8.3"
}



==> tables/results0b.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": false,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-microfix-alignment": false,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "",
        "numbered": false,
        "label": ""
    },
    "cells": [
        [
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": " <b>F1-Score uparrow<br></b>",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 1,
                "colSpan": 5
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b><i>Test Data</i><br></b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRc</b><br><b>(classical&amp;funk)</b> ",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderLeft": "normal"
                },
                "html": "",
                "css": "border-left: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>TestRj</b><br><b>(jazz)</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i><b>Stopping Epoch</b></i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>200th</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<i>Sel.</i>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Adv.\n<br>Adap.",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 8,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRint",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".71±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".70±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".77±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFint",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".53±.08",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".64±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".56±.12",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".69±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".67±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".72±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".76±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".79±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.04",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".80±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.76±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.01</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.82±.01</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".62±.10",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".74±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".65±.12",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "GRintGRout+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".73±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".78±.02",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {},
                "html": "",
                "css": "",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".81±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.85±.03</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "LFintLFout+",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".68±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "<b>.79±.02</b>",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderBottom": "normal"
                },
                "html": "",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".75±.03",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": ".84±.01",
                "css": "border-width: 1px; border-style: solid; border-color: rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "rowSpan": 1,
                "colSpan": 1
            }
        ]
    ],
    "version": "1.8.3"
}

